GASP XXXIX: MeerKAT hunts Jellyfish in A2626

We present MeerKAT HI observations of six jellyfish candidate galaxies (JFCGs) in the galaxy cluster, A2626. Two of the six galaxies JW100 and JW103, that were identified as JFCGs from B-band images, are confirmed as jellyfish galaxies (JFGs). Both of the JFGs have low HI content, reside in the cluster core, and move at very high velocities ($\sim$ 3$\sigma_{cl}$). The other JFCGs, identified as non-jellyfish galaxies, are HI rich, with HI morphologies revealing warps, asymmetries, and possible tidal interactions. Both the A2626 JFGs and three other confirmed JFGs from the GASP sample show that these galaxies are HI stripped but not yet quenched. We detect HI, Halpha, and CO tails of similar extent ($\sim$ 50 kpc) in JW100. Comparing the multi-phase velocity channels, we do not detect any HI or CO emission in the northern section of the tail where Halpha emission is present, possibly due to prolonged interaction between the stripped gas and the ICM. We also observe an anti-correlation between HI and CO, which hints at an efficient conversion of HI to H2 in the southern part of the tail. We find that both RPS and HI-to-H2 conversion are significant depletion channels for atomic gas. HI-to-H2 conversion is more efficient in the disc than in the tail.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
